The ACRV Picking Benchmark (APB): A Robotic Shelf Picking Benchmark to Foster Reproducible Research

Robotic challenges like the Amazon Picking Challenge (APC) or the DARPA Challenges are an established and important way to drive scientific progress. They make research comparable on a well-defined benchmark with equal test conditions for all participants. However, such challenge events occur only occasionally, are limited to a small number of contestants, and the test conditions are very difficult to replicate after the main event. We present a new physical benchmark challenge for robotic picking: the ACRV Picking Benchmark (APB). Designed to be reproducible, it consists of a set of 42 common objects, a widely available shelf, and exact guidelines for object arrangement using stencils. A well-defined evaluation protocol enables the comparison of \emph{complete} robotic systems -- including perception and manipulation -- instead of sub-systems only. Our paper also describes and reports results achieved by an open baseline system based on a Baxter robot.

==> figures/IKEA/instructions.txt <==
IKEa like instructions
https://au.pinterest.com/abremmler/rsa/
https://au.pinterest.com/juliettegrn/manuels-dinstruction/

http://www.instructables.com/id/Ikea-style-Instructions/?ALLSTEPS
http://thechive.com/2011/05/10/science-fiction-ikea-instructions-are-so-simple-4-hq-photos/


==> figures/setups.txt <==
Stencils:
#1 Crux - Crux, Southern Cross
#2 Cass - Cassiopeia
#3 UrMa - Ursa Major, Big dipper
#3 Orio - Orion

`{Stencil Crux / southern cross}' with its SW corner at the front, left corner of `Bin A';
`{Stencil Cassiopeia}' NE       at front, right of `Bin B';
`{Stencil Crux}' NE    at the front, right of `Bin C';
`{Stencil Cassiopeia}' SE       at the back, left of `Bin D'.



------------------------------------------
Setup 1  (easy?):
    Stencils:
        A: Crux SW @ front, left
        B: Cass NE @ front, right
        C: Crux ME @ front, right
        D: Cass SE @ back, left
    State:
        A:  cheeze-it_388g, front corner (5), front edge (4) and (*5); 
        B:  rawlings\_baseball centred over (5)
            expo\_dry\_erase\_board\_eraser front left corner over (3), front edge just covering (2)
        C:  i\_am\_a\_bunny\_book front left corner over (2) and left edge aligned with (3)
            laugh\_out\_loud\_joke\_book centred on (1), aligned with the front edge of the shelf, and leaning on the left wall
        D:  elmers\_washable\_no\_run\_school\_glue centred over (1)
            kleenex\_tissue\_box left front corner over (3) and front edge parallel to the back wall
    Work Order:
        A: cheeze-it_388g
        B: expo_dry_erase_board_eraser
        C: lough_out_loud_joke_book
        D: glue


------------------------------------------
Setup 2:
    Stencils:
        A: Crux SW @ front, left
        B: Cass NE @ front, right
        C: Crux ME @ front, right
        D: Cass SE @ back, left
    State:
        A: ...
        B:
        C:
        D:
    Work Order:
        A: glue
        B: dog bowl (shiny)
        C: T-shirt (deformable)
        D: Kleenex (angle / touching)


------------------------------------------
Setup 3:
    Stencils:
        A: Crux SW @ front, left
        B: Cass NE @ front, right
        C: Crux ME @ front, right
        D: Cass SE @ back, left
    State:
        A: ...
        B:
        C:
        D:
    Work Order:
        A: softball
        B: spatula
        C: sippy cup
        D: teddy


------------------------------------------
Setup 4 (really hard):
    Stencils:
        A: Crux SW @ front, left
        B: Cass NE @ front, right
        C: Crux ME @ front, right
        D: Cass SE @ back, left
    State:
        A: ...
        B:
        C:
        D:
    Work Order:
        A: usb_cable_1m (deformable)
        B: green_toothbrush (turned the wrong way!), DVD (which is in-between books)
        C: nail (tiny), scissors (shiny, also similar to spoon!)
        D: ICRA_duckie (small)


